Generation, dynamics, and correlations of the fission fragments' angular momenta

The generation of angular momentum in fissioning nuclei is not well understood. The predictions of different models disagree, particularly concerning the correlation between the fragments' angular momenta. In this article, a time-dependent collective Hamiltonian model is proposed to treat the generation of the angular momentum in the fission fragments due to the quantum uncertainty principle as well as the dynamics of the collective wave function during and after scission. The model is constructed in the framework of the frozen Hartree-Fock approximation using a Skyrme energy functional to extract deformations of the fission fragments as well as the interactions in a derived collective Hamiltonian. The fission reactions studied are $^{240}$Pu $\rightarrow$ $^{132}$Sn+$^{108}$Ru and $^{240}$Pu $\rightarrow$ $^{144}$Ba+$^{96}$Sr. The model can account for a large part of the angular momentum found in experimental data. The orientation of the angular momentum of each fragment is found to be mainly in the plane perpendicular to the fission axis, in agreement with the experiment. The magnitudes of the angular momenta in the two fragments are nearly uncorrelated, in agreement with the recent experimental data of Wilson et al., Nature (London) 590, 566 (2021). Some of the conclusions of the traditional collective vibration model are supported by the present model but some are not. Surprisingly, it is found that the angular momenta of the fragments are slightly correlated positively as in a wriggling mode. It is also found that the presence of an octupole deformation in a fragment can significantly increase the generated angular momentum.

==> res_all_fit_meta2.dat <==
2 1 -0.000824799338656309 0.0628949782213392 -1.41372405167568 1532.37399704042 -0.0908456233116215 0.00931294012124696 -0.000314507310740681
3 1 0.00112026514824407 -0.0360993740995907 0.203238515525548 -0.598262884179571 -0.143506612501491 0.0171620593914445 -0.000589995895168165
4 1 0.00153007959489939 -0.0849764965322362 1.49444236482694 0.000480049463678278 0.396653368735291 -0.0370828049924248 0.00120556456499225

